Understanding Artificial Neural Network's Behavior from Neuron Activation Perspective

This paper explores the intricate behavior of deep neural networks (DNNs) through the lens of neuron activation dynamics. We propose a probabilistic framework that can analyze models' neuron activation patterns as a stochastic process, uncovering theoretical insights into neural scaling laws, such as over-parameterization and the power-law decay of loss with respect to dataset size. By deriving key mathematical relationships, we present that the number of activated neurons increases in the form of $N(1-(\frac{bN}{D+bN})^b)$, and the neuron activation should follows power-law distribution. Based on these two mathematical results, we demonstrate how DNNs maintain generalization capabilities even under over-parameterization, and we elucidate the phase transition phenomenon observed in loss curves as dataset size plotted in log-axis (i.e. the data magnitude increases linearly). Moreover, by combining the above two phenomenons and the power-law distribution of neuron activation, we derived the power-law decay of neural network's loss function as the data size scale increases. Furthermore, our analysis bridges the gap between empirical observations and theoretical underpinnings, offering experimentally testable predictions regarding parameter efficiency and model compressibility. These findings provide a foundation for understanding neural network scaling and present new directions for optimizing DNN performance.

==> readme.txt <==
A simple LaTeX template for the Science-family journals.

v1.0
Copyright (c) 2024 by the American Association for the Advancement of Science, except as noted below. Contact address: science_editors@aaas.org

If you make any modifications to these files - including using the template to write a manuscript - you must rename the file. Do not distribute modified versions with the same file name.


The science_template.zip archive contains the following files:

readme.txt - this file

science_template.tex - the LaTeX template, containing instructions on how to fill it out
science_template.pdf - compiled version of the template, as an example of its appearance

science_template.bib - example bibliography, for use with the template and BibTeX
sciencemag.bst - reference formatting, for use with BibTeX. Based on a version generated in 2021 using the custom-bib package https://ctan.org/pkg/custom-bib .

scicite.sty - style file that provides citation formatting. Contributed by Benny Siegert in 2008, based on cite.sty by Donald Arseneau 1989-2003. Used with permission from Benny Siegert.

example_figure.eps, example_figure.png, example_figure.ps - simple example figure image files, identical except being in three different file formats. These are reproduced from the 2015 version of the mnras package https://ctan.org/pkg/mnras , used with permission from the Royal Astronomical Society.


Change log:

v1.0, July 2024 - initial release, replaces an earlier template called scifile.tex
